Search for light top squark pair production in final states with leptons and b-jets with the ATLAS detector in sqrt(s) = 7 TeV proton-proton collisions

The results of a search for pair production of light top squarks are presented, using 4.7 fb^-1 of sqrt(s) = 7 TeV proton-proton collisions collected with the ATLAS detector at the Large Hadron Collider. This search targets top squarks with masses similar to, or lighter than, the top quark mass. Final states containing exclusively one or two leptons (e, mu), large missing transverse momentum, light-jets and b-jets are used to reconstruct the top squark pair system. Global mass scale variables are used to separate the signal from a large ttbar background. No excess over the Standard Model expectations is found. The results are interpreted in the framework of the Minimal Supersymmetric Standard Model, assuming the top squark decays exclusively to a chargino and a b-quark. Light top squarks with masses between 123-167 GeV are excluded for neutralino masses around 55 GeV.

==> metadata.txt <==
Title: Search for light top squark pair production in final states with leptons and b-jets with the ATLAS detector in sqrt(s) = 7 TeV proton-proton collisions
Authors: ATLAS Collaboration
Comments: 8 pages plus author list (22 pages total), 2 figures, 1 table, submitted to Physics Letters B
Report-no: CERN-PH-EP-2012-207

The results of a search for pair production of light top squarks are
presented, using 4.7 fb-1 of sqrt(s) = 7 TeV proton-proton collisions
collected with the ATLAS detector at the Large Hadron Collider. This
search targets top squarks with masses similar to, or lighter than,
the top quark mass.  Final states containing exclusively one or two
leptons (e, mu), large missing transverse momentum, light-jets and
b-jets are used to reconstruct the top squark pair system. Global mass
scale variables are used to separate the signal from a large ttbar
background.  No excess over the Standard Model expectations is
found. The results are interpreted in the framework of the Minimal
Supersymmetric Standard Model, assuming the top squark decays
exclusively to a chargino and a b-quark.  Light top squarks with
masses between 123-167 GeV are excluded for neutralino masses around
55 GeV.

